Discovery of a ~2 hr high frequency X-ray QPO and iron K alpha reverberation in the active galaxy MS 2254.9-3712

We report the discovery of a $\sim 1.5 \times 10^{-4}$ Hz ($\sim 2$ hr) X-ray quasi-periodic oscillation (QPO) in the active galaxy MS 2254.9-3712, using a $\sim 70$ ks XMM-Newton observation. The QPO is significantly detected ($\sim 3.3 \sigma$) in the $1.2 - 5.0$ keV band only, connecting its origin with the primary X-ray power-law continuum. We detect a highly coherent soft lag between the $0.3 - 0.7$ keV and $1.2 - 5.0$ keV energy bands at the QPO frequency and at a frequency band in a 3:2 ratio, strongly suggesting the presence of a QPO harmonic. An iron K$\alpha$ reverberation lag is found at the harmonic frequency, indicating the reflecting material subtends some angle to the primary continuum, which is modulated by the QPO mechanism. Frequency resolved spectroscopy reveals the QPO and harmonic to have a hard energy dependence. These properties of the QPO variability, together with the current black hole mass estimate, $M_{\rm bh} \sim 4 \times 10^{6} M_{\rm sun}$, are consistent with the QPO originating from the same process as the high frequency QPO phenomenon observed in black hole X-ray binaries. Principle component analysis reveals the spectral variability in MS 2254.9-3712 is similar to that of the active galaxy RE J1034+396, a source which also displays an X-ray QPO. This suggests a distinct spectral variability pattern for accreting black holes when in a state where QPOs are present.

==> make_var.dat <==
latex var.tex
bibtex var
latex var.tex
latex var.tex

dvips -t a4 -o var.ps var.dvi

####xdvi var.dvi &

# convert postscript to pdf format
#%.pdf: %.ps
ps2pdf -r600x600 -sPAPERSIZE=a4  -dAutoRotatePages=/None var.ps var.pdf


